Computing the density of the Kesten-Stigum limit in supercritical Galton-Watson processes

This paper proposes a novel numerical method for computing the density of the limit random variable associated with a supercritical Galton-Watson process. This random variable captures the effect of early demographic fluctuations and determines the random amplitude of long-term exponential population growth. While the existence of a non-trivial limit is ensured by the Kesten-Stigum theorem, computing its density in a stable and efficient manner for arbitrary offspring laws remains a significant challenge. The proposed approach leverages a functional equation that characterizes the Laplace-Stieltjes transform of the limit distribution and combines it with a moment-matching method to obtain accurate approximations within a class of linear combinations of Laguerre polynomials with exponential damping. The effectiveness of the approach is validated on several examples in which the offspring generating function is a polynomial of bounded degree.

==> test1_err2.dat <==
1	1	1
2	1	1
3	1	0.00027448
4	0.92304	3.1086e-15
5	0.42805	3.1086e-15
6	0.11628	3.1086e-15
7	0.027071	3.1086e-15
8	0.0060789	3.1086e-15
9	0.001354	3.1086e-15
10	0.00030105	3.1086e-15
11	6.6907e-05	3.1086e-15
12	1.4869e-05	3.1086e-15
13	3.3041e-06	3.1086e-15
14	7.3426e-07	3.1086e-15
15	1.6317e-07	3.1086e-15
16	3.626e-08	3.1086e-15
17	8.0577e-09	3.1086e-15
18	1.7906e-09	3.1086e-15
19	3.9791e-10	3.1086e-15
20	8.8427e-11	3.1086e-15
21	1.9648e-11	3.1086e-15
22	4.365e-12	3.1086e-15
23	9.7145e-13	3.1086e-15
24	2.1572e-13	3.1086e-15
25	4.6407e-14	3.1086e-15
26	1.1657e-14	3.1086e-15
27	3.1086e-15	3.1086e-15

